Continuum contribution to charged-current absorption of low-energy $\nu_e$ on $^{40}$Ar

Accurate modeling of the absorption of tens-of-MeV $\nu_e$ on $^{40}$Ar is needed to enable measurements of astrophysical neutrinos using large liquid argon time projection chamber (LArTPC) detectors, such as those planned for the Deep Underground Neutrino Experiment (DUNE). We revisit the MARLEY neutrino interaction model used in present estimates of DUNE sensitivity to supernova and solar neutrino signals. Multiple theoretical refinements are pursued, especially in the unbound continuum region of nuclear excitation energy. Inclusive charged-current neutrino-argon cross sections are calculated using a hybrid strategy. Nuclear transitions to unbound states are treated using a Hartree-Fock Continuum Random Phase Approximation (HF-CRPA) model, including forbidden contributions. Allowed transitions to low-lying discrete levels are also included using indirect measurements and approximate corrections for the momentum transfer dependence. Exclusive predictions are obtained by coupling these calculations with a statistical nuclear de-excitation model. The impact on observables of interest for DUNE and similar experiments is examined in terms of both total and differential cross sections. Our refined calculations predict a lower allowed portion of the cross section relative to the prior MARLEY model. At neutrino energies appreciably below 100 MeV, the inclusion of forbidden transitions does not fully compensate for the loss of allowed strength. For a representative neutrino burst from a galactic core-collapse supernova, our results suggest that MARLEY 1.2.0 overestimates the event yield in a DUNE-like detector by approximately 20%. However, because this overestimation is more severe at backwards angles, use of the charged-current $\nu_e$-$^{40}$Ar reaction for supernova pointing may be more feasible than previously expected.

==> tables/dar-modes.txt <==
  1alpha  1alpha_MCstatUnc  1n  1n_MCstatUnc  1p  1p_MCstatUnc  Xg  Xg_MCstatUnc  continuum  continuum-0neg  continuum-0neg_MCstatUnc  continuum-0pos  continuum-0pos_MCstatUnc  continuum-1neg  continuum-1neg_MCstatUnc  continuum-1pos  continuum-1pos_MCstatUnc  continuum-2neg  continuum-2neg_MCstatUnc  continuum-2pos  continuum-2pos_MCstatUnc  continuum-3neg  continuum-3neg_MCstatUnc  continuum-3pos  continuum-3pos_MCstatUnc  continuum-4neg  continuum-4neg_MCstatUnc  continuum-4pos  continuum-4pos_MCstatUnc  continuum-5neg  continuum-5neg_MCstatUnc  continuum-5pos  continuum-5pos_MCstatUnc  continuum_MCstatUnc  discrete-F  discrete-F_MCstatUnc  discrete-GT  discrete-GT_MCstatUnc  tot  tot_MCstatUnc  x
  7.82971  0.00270208  0  0  16.2609  0.00389401  139.548  0.0114074  27.5999  0.109397  0.000319395  0.00246741  4.79673e-05  2.79937  0.00161568  21.453  0.00447269  2.87653  0.0016378  0.190533  0.000421513  0.0237154  0.00014871  0.104997  0.000312906  0.0385572  0.000189617  0.000916652  2.92366e-05  3.73002e-05  5.89767e-06  0.000455995  2.06208e-05  0.00507317  65.9558  0.00784245  71.2404  0.00815058  164.796  0.0123965  1
  7.82971  0.00270208  0  0  0  0  0  0  7.82971  0.0281448  0.000162004  0.000822469  2.7694e-05  0.951607  0.000942007  5.6415  0.00229363  1.12022  0.00102206  0.0441196  0.000202834  0.00801767  8.64668e-05  0.0238525  0.000149139  0.0111089  0.00010178  0.000199556  1.36414e-05  1.02575e-05  3.09277e-06  0.00010071  9.69087e-06  0.00270208  0  0  0  0  7.82971  0.00270208  2
  0  0  0  0  0  0  0  0  0.0486525  0.00334489  5.58491e-05  1.67851e-05  3.95628e-06  0.0312249  0.000170638  0.00349596  5.70964e-05  0.00570879  7.29621e-05  0.0025504  4.87674e-05  7.08703e-05  8.12938e-06  0.00217646  4.50507e-05  5.50177e-05  7.1627e-06  4.66252e-06  2.08514e-06  9.32504e-07  9.32504e-07  2.79751e-06  1.61514e-06  0.000212999  0  0  0  0  0.0486525  0.000212999  3
  0  0  0  0  0  0  0  0  0.32512  0.00400417  6.11057e-05  4.00977e-05  6.11484e-06  0.104116  0.00031159  0.139217  0.000360306  0.0703845  0.000256191  0.00305209  5.33487e-05  0.000369272  1.85566e-05  0.00359574  5.79054e-05  0.000327309  1.74705e-05  6.52753e-06  2.46717e-06  0  0  7.46003e-06  2.63752e-06  0.000550614  0  0  0  0  0.32512  0.000550614  4
  0  0  0  0  0  0  0  0  0.00280964  0.000137078  1.1306e-05  9.32504e-07  9.32504e-07  0.0017671  4.05934e-05  0.000222868  1.44162e-05  0.000481172  2.11824e-05  0.00010817  1.00434e-05  4.66252e-06  2.08514e-06  8.29929e-05  8.79723e-06  2.79751e-06  1.61514e-06  1.86501e-06  1.31876e-06  0  0  0  0  5.11859e-05  0  0  0  0  0.00280964  5.11859e-05  5
  0  0  0  0  0  0  0  0  2.34675  0.0599899  0.000236518  0.000692851  2.54182e-05  1.34184  0.0011186  0.207089  0.000439444  0.62063  0.00076075  0.0491075  0.000213993  0.00462242  6.56539e-05  0.0586331  0.000233828  0.00380928  5.96001e-05  0.000201421  1.3705e-05  1.02575e-05  3.09277e-06  0.000127753  1.09147e-05  0.00147931  0  0  0  0  2.34675  0.00147931  6
  0  0  48.4287  0.00672012  0  0  0  0  72.2123  0.494772  0.000679247  0.010375  9.83604e-05  14.3049  0.00365231  44.6562  0.00645307  11.4652  0.00326977  0.620761  0.00076083  0.0771153  0.000268161  0.476892  0.000666861  0.102304  0.000308867  0.00241425  4.74479e-05  9.79129e-05  9.55532e-06  0.00121505  3.36607e-05  0.00820599  0  0  0  0  72.2123  0.00820599  7
  0  0  48.4287  0.00672012  0  0  0  0  48.4287  0.0799081  0.000272974  0.0033365  5.5779e-05  2.86567  0.0016347  40.7857  0.00616708  4.20309  0.00197975  0.281051  0.000511939  0.0371836  0.000186209  0.103785  0.000311095  0.0675142  0.000250913  0.00109196  3.19102e-05  4.47602e-05  6.46058e-06  0.000376732  1.87431e-05  0.00672012  0  0  0  0  48.4287  0.00672012  8
  0  0  0  0  0  0  0  0  0.537915  0.0202932  0.000137563  0.000157593  1.21226e-05  0.342965  0.000565523  0.0370008  0.000185751  0.109648  0.000319761  0.013056  0.000110339  0.000917584  2.92515e-05  0.0133367  0.000111519  0.000475577  2.10589e-05  3.91652e-05  6.04332e-06  3.73002e-06  1.86501e-06  2.23801e-05  4.56832e-06  0.000708243  0  0  0  0  0.537915  0.000708243  9
  0  0  0  0  0  0  0  0  20.9344  0.314842  0.000541841  0.00615639  7.57685e-05  9.79626  0.00302242  3.6176  0.00183669  6.58682  0.00247835  0.257145  0.000489682  0.0343945  0.000179089  0.289317  0.000519412  0.0301451  0.000167662  0.00104534  3.12215e-05  3.63677e-05  5.82349e-06  0.000628508  2.42092e-05  0.0044183  0  0  0  0  20.9344  0.0044183  10
  0  0  0  0  0  0  0  0  0.248402  0.0199845  0.000136512  0.00010071  9.69087e-06  0.139004  0.00036003  0.0258872  0.00015537  0.0269587  0.000158553  0.0200833  0.00013685  0.0005996  2.36459e-05  0.0151532  0.000118871  0.000525932  2.21457e-05  3.73002e-05  5.89767e-06  1.86501e-06  1.31876e-06  6.62078e-05  7.85742e-06  0.000481286  0  0  0  0  0.248402  0.000481286  11
  0  0  0  0  16.2609  0.00389401  0  0  16.2609  0.0401928  0.000193597  0.00125049  3.4148e-05  1.14595  0.00103373  13.4809  0.00354556  1.40672  0.00114533  0.101425  0.000307537  0.0122568  0.000106909  0.0491635  0.000214115  0.022202  0.000143887  0.00054738  2.25928e-05  1.67851e-05  3.95628e-06  0.000255506  1.54357e-05  0.00389401  0  0  0  0  16.2609  0.00389401  12
  0  0  0  0  0  0  0  0  0.0117626  0.000393517  1.91561e-05  3.73002e-06  1.86501e-06  0.0071607  8.17153e-05  0.000996847  3.04888e-05  0.00264178  4.96334e-05  0.000271359  1.59073e-05  2.05151e-05  4.37383e-06  0.000261101  1.56038e-05  1.11901e-05  3.23029e-06  0  0  0  0  1.86501e-06  1.31876e-06  0.000104731  0  0  0  0  0.0117626  0.000104731  13
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  14
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  15
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  16
  0  0  0  0  0  0  0  0  7.46003e-06  9.32504e-07  9.32504e-07  0  0  1.86501e-06  1.31876e-06  3.73002e-06  1.86501e-06  0  0  9.32504e-07  9.32504e-07  0  0  0  0  0  0  0  0  0  0  0  0  2.63752e-06  0  0  0  0  7.46003e-06  2.63752e-06  17
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  18
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  19
  0  0  0  0  0  0  0  0  0.108543  0.00552882  7.18028e-05  2.23801e-05  4.56832e-06  0.0717152  0.000258601  0.00601372  7.48854e-05  0.0175423  0.000127899  0.00368246  5.85996e-05  0.000191163  1.33514e-05  0.00371416  5.88513e-05  0.000116563  1.04257e-05  9.32504e-06  2.94884e-06  9.32504e-07  9.32504e-07  5.59503e-06  2.28416e-06  0.000318145  0  0  0  0  0.108543  0.000318145  20
  0  0  0  0  0  0  0  0  1.30551e-05  9.32504e-07  9.32504e-07  0  0  4.66252e-06  2.08514e-06  1.86501e-06  1.31876e-06  1.86501e-06  1.31876e-06  3.73002e-06  1.86501e-06  0  0  0  0  0  0  0  0  0  0  0  0  3.48911e-06  0  0  0  0  1.30551e-05  3.48911e-06  21
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  22
  0  0  0  0  0  0  0  0  0.779474  0.0408903  0.00019527  0.000264831  1.57148e-05  0.479893  0.000668956  0.061162  0.000238818  0.13157  0.00035027  0.0338881  0.000177766  0.00148455  3.72068e-05  0.0290708  0.000164647  0.00107891  3.17189e-05  7.46003e-05  8.34057e-06  5.59503e-06  2.28416e-06  9.13854e-05  9.23132e-06  0.000852562  0  0  0  0  0.779474  0.000852562  23
  0  0  0  0  0  0  0  0  0.528117  0.0206941  0.000138915  0.000163188  1.23359e-05  0.339724  0.000562845  0.0346481  0.000179748  0.104354  0.000311946  0.0133134  0.000111422  0.000870959  2.84986e-05  0.0137442  0.00011321  0.000544582  2.2535e-05  3.73002e-05  5.89767e-06  3.73002e-06  1.86501e-06  1.95826e-05  4.27327e-06  0.000701763  0  0  0  0  0.528117  0.000701763  24
  0  0  0  0  0  0  0  0  0.144849  0.0119967  0.000105768  5.96803e-05  7.46003e-06  0.0836195  0.000279241  0.0148026  0.000117488  0.0153798  0.000119757  0.0107704  0.000100217  0.000252709  1.5351e-05  0.00768383  8.46475e-05  0.000231261  1.46851e-05  2.33126e-05  4.66252e-06  1.86501e-06  1.31876e-06  2.70426e-05  5.02169e-06  0.000367521  0  0  0  0  0.144849  0.000367521  25
  0  0  0  0  0  0  0  0  0.112694  0.00564911  7.25797e-05  1.67851e-05  3.95628e-06  0.0740268  0.000262736  0.0060305  7.49898e-05  0.0202074  0.000137271  0.00334676  5.58647e-05  0.000229396  1.46258e-05  0.00305582  5.33813e-05  0.000117496  1.04673e-05  1.02575e-05  3.09277e-06  0  0  3.73002e-06  1.86501e-06  0.000324172  0  0  0  0  0.112694  0.000324172  26
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  27
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  28
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  29
  0  0  0  0  0  0  0  0  7.64653e-05  5.59503e-06  2.28416e-06  0  0  2.33126e-05  4.66252e-06  2.14476e-05  4.47213e-06  8.39254e-06  2.79751e-06  1.39876e-05  3.61157e-06  0  0  2.79751e-06  1.61514e-06  9.32504e-07  9.32504e-07  0  0  0  0  0  0  8.44418e-06  0  0  0  0  7.64653e-05  8.44418e-06  30
  0  0  0  0  0  0  0  0  0.00614147  0.000499822  2.1589e-05  2.79751e-06  1.61514e-06  0.00283575  5.14232e-05  0.000969804  3.00724e-05  0.00058095  2.32753e-05  0.000778641  2.6946e-05  2.33126e-05  4.66252e-06  0.000418694  1.97594e-05  2.51776e-05  4.84543e-06  2.79751e-06  1.61514e-06  0  0  3.73002e-06  1.86501e-06  7.56766e-05  0  0  0  0  0.00614147  7.56766e-05  31
  0  0  0  0  0  0  0  0  0.000366474  2.61101e-05  4.93435e-06  0  0  0.000165986  1.24412e-05  7.08703e-05  8.12938e-06  3.82327e-05  5.97094e-06  4.00977e-05  6.11484e-06  2.79751e-06  1.61514e-06  1.95826e-05  4.27327e-06  1.86501e-06  1.31876e-06  0  0  0  0  9.32504e-07  9.32504e-07  1.84862e-05  0  0  0  0  0.000366474  1.84862e-05  32
  0  0  0  0  0  0  0  0  0.108543  0.00552882  7.18028e-05  2.23801e-05  4.56832e-06  0.0717152  0.000258601  0.00601372  7.48854e-05  0.0175423  0.000127899  0.00368246  5.85996e-05  0.000191163  1.33514e-05  0.00371416  5.88513e-05  0.000116563  1.04257e-05  9.32504e-06  2.94884e-06  9.32504e-07  9.32504e-07  5.59503e-06  2.28416e-06  0.000318145  0  0  0  0  0.108543  0.000318145  33
  0  0  0  0  0  0  0  0  6.52753e-06  0  0  0  0  3.73002e-06  1.86501e-06  0  0  9.32504e-07  9.32504e-07  9.32504e-07  9.32504e-07  0  0  9.32504e-07  9.32504e-07  0  0  0  0  0  0  0  0  2.46717e-06  0  0  0  0  6.52753e-06  2.46717e-06  34
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  35
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  36
  0  0  0  0  0  0  0  0  6.34103e-05  9.32504e-07  9.32504e-07  9.32504e-07  9.32504e-07  2.89076e-05  5.19196e-06  1.77176e-05  4.06469e-06  3.73002e-06  1.86501e-06  7.46003e-06  2.63752e-06  9.32504e-07  9.32504e-07  2.79751e-06  1.61514e-06  0  0  0  0  0  0  0  0  7.68963e-06  0  0  0  0  6.34103e-05  7.68963e-06  37
  0  0  0  0  0  0  0  0  0.000790764  5.22202e-05  6.97822e-06  0  0  0.000330106  1.7545e-05  0.000169716  1.25802e-05  7.92629e-05  8.59726e-06  9.97779e-05  9.6459e-06  2.79751e-06  1.61514e-06  4.84902e-05  6.72438e-06  7.46003e-06  2.63752e-06  0  0  0  0  9.32504e-07  9.32504e-07  2.71549e-05  0  0  0  0  0.000790764  2.71549e-05  38
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  39
  0  0  0  0  0  0  0  0  0.00196945  0.000139876  1.14208e-05  0  0  0.000810346  2.74891e-05  0.000393517  1.91561e-05  0.000168783  1.25456e-05  0.000303996  1.68368e-05  5.59503e-06  2.28416e-06  0.000137078  1.1306e-05  6.52753e-06  2.46717e-06  0  0  0  0  3.73002e-06  1.86501e-06  4.28546e-05  0  0  0  0  0.00196945  4.28546e-05  40
  0  0  0  0  0  0  0  0  0.000137078  9.32504e-06  2.94884e-06  0  0  5.96803e-05  7.46003e-06  2.51776e-05  4.84543e-06  1.02575e-05  3.09277e-06  2.33126e-05  4.66252e-06  1.86501e-06  1.31876e-06  7.46003e-06  2.63752e-06  0  0  0  0  0  0  0  0  1.1306e-05  0  0  0  0  0.000137078  1.1306e-05  41
  0  0  0  0  0  0  0  0  0.328421  0.0261614  0.000156191  0.000117496  1.04673e-05  0.199364  0.00043117  0.0280535  0.00016174  0.0375389  0.000187097  0.0201076  0.000136932  0.000601465  2.36827e-05  0.0158358  0.000121519  0.000538055  2.23995e-05  4.94227e-05  6.78873e-06  2.79751e-06  1.61514e-06  5.03552e-05  6.85248e-06  0.000553402  0  0  0  0  0.328421  0.000553402  42
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  43
  0  0  0  0  0  0  0  0  2.34679  0.0599936  0.000236525  0.000692851  2.54182e-05  1.34186  0.00111861  0.207098  0.000439454  0.62063  0.00076075  0.0491131  0.000214005  0.00462242  6.56539e-05  0.058634  0.00023383  0.00380928  5.96001e-05  0.000201421  1.3705e-05  1.02575e-05  3.09277e-06  0.000127753  1.09147e-05  0.00147932  0  0  0  0  2.34679  0.00147932  44
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  45
  0  0  0  0  0  0  0  0  0.537917  0.0202932  0.000137563  0.000157593  1.21226e-05  0.342965  0.000565523  0.0370018  0.000185753  0.109648  0.000319761  0.0130569  0.000110343  0.000917584  2.92515e-05  0.0133367  0.000111519  0.000475577  2.10589e-05  3.91652e-05  6.04332e-06  3.73002e-06  1.86501e-06  2.23801e-05  4.56832e-06  0.000708244  0  0  0  0  0.537917  0.000708244  46
  0  0  0  0  0  0  0  0  0.00308939  0.000271359  1.59073e-05  1.86501e-06  1.31876e-06  0.00157034  3.82668e-05  0.000458792  2.06839e-05  0.000307726  1.69398e-05  0.000320781  1.72954e-05  1.11901e-05  3.23029e-06  0.000137078  1.1306e-05  9.32504e-06  2.94884e-06  0  0  0  0  9.32504e-07  9.32504e-07  5.36737e-05  0  0  0  0  0.00308939  5.36737e-05  47
  7.82971  0.00270208  0  0  0  0  0  0  7.8321  0.0283211  0.00016251  0.000823401  2.77097e-05  0.952706  0.000942551  5.64191  0.00229371  1.12043  0.00102216  0.044459  0.000203613  0.00803259  8.65472e-05  0.0239933  0.000149579  0.0111182  0.000101822  0.000199556  1.36414e-05  1.11901e-05  3.23029e-06  0.000102575  9.78019e-06  0.00270249  0  0  0  0  7.8321  0.00270249  48
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  49
  0  0  0  0  0  0  0  0  0.000483037  4.10302e-05  6.18553e-06  9.32504e-07  9.32504e-07  0.000234991  1.4803e-05  8.85879e-05  9.08893e-06  4.19627e-05  6.25543e-06  5.68828e-05  7.28309e-06  1.86501e-06  1.31876e-06  1.30551e-05  3.48911e-06  1.86501e-06  1.31876e-06  0  0  0  0  1.86501e-06  1.31876e-06  2.12234e-05  0  0  0  0  0.000483037  2.12234e-05  50
  0  0  0  0  0  0  0  0  0.308817  0.0237229  0.000148734  0.000121226  1.06322e-05  0.177389  0.000406714  0.0303801  0.000168314  0.0353093  0.000181455  0.0229051  0.000146148  0.000690986  2.5384e-05  0.0175908  0.000128076  0.00059214  2.34984e-05  4.19627e-05  6.25543e-06  2.79751e-06  1.61514e-06  7.08703e-05  8.12938e-06  0.000536632  0  0  0  0  0.308817  0.000536632  51
  0  0  0  0  0  0  0  0  0.175029  0.0138738  0.000113743  6.71403e-05  7.91256e-06  0.104023  0.000311451  0.0166144  0.000124471  0.0192702  0.000134051  0.0120041  0.000105801  0.000295604  1.66028e-05  0.00856039  8.93454e-05  0.000260169  1.55759e-05  2.89076e-05  5.19196e-06  2.79751e-06  1.61514e-06  2.89076e-05  5.19196e-06  0.000403999  0  0  0  0  0.175029  0.000403999  52
  0  0  0  0  0  0  0  0  0.000183703  1.95826e-05  4.27327e-06  0  0  6.99378e-05  8.07572e-06  3.17051e-05  5.43739e-06  1.21226e-05  3.36219e-06  3.26376e-05  5.51677e-06  1.86501e-06  1.31876e-06  1.49201e-05  3.73002e-06  9.32504e-07  9.32504e-07  0  0  0  0  0  0  1.30883e-05  0  0  0  0  0.000183703  1.30883e-05  53
  0  0  0  0  0  0  0  0  4.75577e-05  4.66252e-06  2.08514e-06  0  0  1.30551e-05  3.48911e-06  1.21226e-05  3.36219e-06  6.52753e-06  2.46717e-06  1.02575e-05  3.09277e-06  0  0  9.32504e-07  9.32504e-07  0  0  0  0  0  0  0  0  6.65941e-06  0  0  0  0  4.75577e-05  6.65941e-06  54
  0  0  0  0  0  0  0  0  21.2595  0.318846  0.000545276  0.00619649  7.60148e-05  9.90037  0.00303844  3.75681  0.0018717  6.65721  0.00249156  0.260197  0.000492579  0.0347638  0.000180048  0.292913  0.00052263  0.0304724  0.000168569  0.00105186  3.13188e-05  3.63677e-05  5.82349e-06  0.000635968  2.43525e-05  0.00445248  0  0  0  0  21.2595  0.00445248  55
  0  0  0  0  0  0  0  0  0.112694  0.00564911  7.25797e-05  1.67851e-05  3.95628e-06  0.0740268  0.000262736  0.0060305  7.49898e-05  0.0202074  0.000137271  0.00334676  5.58647e-05  0.000229396  1.46258e-05  0.00305582  5.33813e-05  0.000117496  1.04673e-05  1.02575e-05  3.09277e-06  0  0  3.73002e-06  1.86501e-06  0.000324172  0  0  0  0  0.112694  0.000324172  56
  0  0  0  0  0  0  0  0  0.528117  0.0206941  0.000138915  0.000163188  1.23359e-05  0.339724  0.000562845  0.0346481  0.000179748  0.104354  0.000311946  0.0133134  0.000111422  0.000870959  2.84986e-05  0.0137442  0.00011321  0.000544582  2.2535e-05  3.73002e-05  5.89767e-06  3.73002e-06  1.86501e-06  1.95826e-05  4.27327e-06  0.000701763  0  0  0  0  0.528117  0.000701763  57
  0  0  0  0  16.2609  0.00389401  0  0  16.2609  0.0401928  0.000193597  0.00125049  3.4148e-05  1.14595  0.00103373  13.4809  0.00354556  1.40672  0.00114533  0.101425  0.000307537  0.0122568  0.000106909  0.0491635  0.000214115  0.022202  0.000143887  0.00054738  2.25928e-05  1.67851e-05  3.95628e-06  0.000255506  1.54357e-05  0.00389401  0  0  0  0  16.2609  0.00389401  58
  0  0  48.4287  0.00672012  0  0  0  0  48.4287  0.0799081  0.000272974  0.0033365  5.5779e-05  2.86567  0.0016347  40.7857  0.00616708  4.20309  0.00197975  0.281051  0.000511939  0.0371836  0.000186209  0.103785  0.000311095  0.0675142  0.000250913  0.00109196  3.19102e-05  4.47602e-05  6.46058e-06  0.000376732  1.87431e-05  0.00672012  0  0  0  0  48.4287  0.00672012  59
  0  0  0  0  0  0  0  0  0.000709636  7.27353e-05  8.23565e-06  1.86501e-06  1.31876e-06  0.000232194  1.47147e-05  0.000174378  1.27518e-05  4.84902e-05  6.72438e-06  0.000134281  1.11901e-05  3.73002e-06  1.86501e-06  3.35702e-05  5.59503e-06  7.46003e-06  2.63752e-06  0  0  0  0  9.32504e-07  9.32504e-07  2.57243e-05  0  0  0  0  0.000709636  2.57243e-05  60
  0  0  0  0  0  0  0  0  0.000183703  1.95826e-05  4.27327e-06  0  0  6.99378e-05  8.07572e-06  3.17051e-05  5.43739e-06  1.21226e-05  3.36219e-06  3.26376e-05  5.51677e-06  1.86501e-06  1.31876e-06  1.49201e-05  3.73002e-06  9.32504e-07  9.32504e-07  0  0  0  0  0  0  1.30883e-05  0  0  0  0  0.000183703  1.30883e-05  61
  0  0  0  0  0  0  0  0  4.75577e-05  4.66252e-06  2.08514e-06  0  0  1.30551e-05  3.48911e-06  1.21226e-05  3.36219e-06  6.52753e-06  2.46717e-06  1.02575e-05  3.09277e-06  0  0  9.32504e-07  9.32504e-07  0  0  0  0  0  0  0  0  6.65941e-06  0  0  0  0  4.75577e-05  6.65941e-06  62
  0  0  0  0  0  0  139.548  0.0114074  2.35145  0.000874689  2.85596e-05  0.000137078  1.1306e-05  0.0624778  0.000241373  2.13707  0.00141167  0.120174  0.000334757  0.0189662  0.000132989  0.00161043  3.87523e-05  0.00586359  7.39447e-05  0.00413286  6.20799e-05  9.41829e-05  9.37155e-06  4.66252e-06  2.08514e-06  5.12877e-05  6.91564e-06  0.00148079  65.9558  0.00784245  71.2404  0.00815058  139.548  0.0114074  63
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  64
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  65
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  66
  0  0  0  0  0  0  139.548  0.0114074  2.35145  0.000874689  2.85596e-05  0.000137078  1.1306e-05  0.0624778  0.000241373  2.13707  0.00141167  0.120174  0.000334757  0.0189662  0.000132989  0.00161043  3.87523e-05  0.00586359  7.39447e-05  0.00413286  6.20799e-05  9.41829e-05  9.37155e-06  4.66252e-06  2.08514e-06  5.12877e-05  6.91564e-06  0.00148079  65.9558  0.00784245  71.2404  0.00815058  139.548  0.0114074  67
  7.82971  0.00270208  48.4287  0.00672012  16.2609  0.00389401  139.548  0.0114074  100.592  0.645132  0.000775621  0.0131091  0.000110564  17.5844  0.00404938  66.1705  0.0078552  14.4734  0.00367376  0.845317  0.000887841  0.102319  0.00030889  0.610994  0.000754821  0.141948  0.000363822  0.00340551  5.63529e-05  0.000140808  1.14588e-05  0.00176337  4.05505e-05  0.00968518  65.9558  0.00784245  71.2404  0.00815058  237.789  0.0148909  68
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  69
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  70
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  71
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  72
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  73
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  74
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  75
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  76
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  77
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  78
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  79
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  80
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  81
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  82
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  83
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  84
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  85
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  86
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  87
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  88
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  89
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  90
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  91
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  92
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  93
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  94
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  95
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  96
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  97
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  98
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  99
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  100
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  101
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  102
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  103
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  104
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  105
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  106
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  107
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  108
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  109
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  110
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  111
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  112
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  113
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  114
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  115
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  116
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  117
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  118
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  119
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  120
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  121
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  122
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  123
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  124
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  125
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  126
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  127
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  128
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  129
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  130
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  131
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  132
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  133
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  134
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  135
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  136
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  137


==> tables/mono-80MeV-modes.txt <==
  1alpha  1alpha_MCstatUnc  1n  1n_MCstatUnc  1p  1p_MCstatUnc  Xg  Xg_MCstatUnc  continuum  continuum-0neg  continuum-0neg_MCstatUnc  continuum-0pos  continuum-0pos_MCstatUnc  continuum-1neg  continuum-1neg_MCstatUnc  continuum-1pos  continuum-1pos_MCstatUnc  continuum-2neg  continuum-2neg_MCstatUnc  continuum-2pos  continuum-2pos_MCstatUnc  continuum-3neg  continuum-3neg_MCstatUnc  continuum-3pos  continuum-3pos_MCstatUnc  continuum-4neg  continuum-4neg_MCstatUnc  continuum-4pos  continuum-4pos_MCstatUnc  continuum-5neg  continuum-5neg_MCstatUnc  continuum-5pos  continuum-5pos_MCstatUnc  continuum_MCstatUnc  discrete-F  discrete-F_MCstatUnc  discrete-GT  discrete-GT_MCstatUnc  tot  tot_MCstatUnc  x
  80.6812  0.0544358  0  0  117.026  0.06556  380.82  0.118266  295.239  1.55437  0.00755572  0.360853  0.00364052  87.0168  0.0565328  81.4935  0.0547092  64.1335  0.0485335  20.8684  0.0276849  8.85091  0.0180299  15.4188  0.0237971  13.5793  0.0223325  1.21397  0.00667733  0.137473  0.00224702  0.611412  0.00473877  0.104132  224.308  0.0907656  146.957  0.0734672  666.504  0.156459  1
  80.6812  0.0544358  0  0  0  0  0  0  80.6812  0.195687  0.00268089  0.0705913  0.00161018  23.0905  0.0291216  21.2757  0.0279538  23.4354  0.0293383  3.04384  0.0105733  2.76591  0.010079  2.29084  0.00917268  4.14546  0.0123391  0.207109  0.00275803  0.0379768  0.00118102  0.122084  0.00211752  0.0544358  0  0  0  0  80.6812  0.0544358  2
  0  0  0  0  0  0  0  0  10.0235  0.147279  0.00232579  0.0372422  0.00116954  3.66083  0.0115955  1.34722  0.00703426  0.983467  0.00601006  2.03066  0.00863609  0.220368  0.00284494  1.31703  0.00695499  0.195614  0.00268039  0.0515294  0.00137571  0.00481137  0.000420372  0.0274726  0.0010045  0.0191871  0  0  0  0  10.0235  0.0191871  3
  0  0  0  0  0  0  0  0  9.4733  0.0600136  0.00148465  0.0153523  0.000750906  4.50176  0.0128585  0.969436  0.00596703  2.28261  0.00915619  0.482202  0.00420837  0.236125  0.00294489  0.660003  0.00492347  0.198625  0.00270095  0.0365077  0.00115795  0.0032688  0.000346492  0.0273991  0.00100315  0.018653  0  0  0  0  9.4733  0.018653  4
  0  0  0  0  0  0  0  0  0.301574  0.00429718  0.000397274  0.000734561  0.000164253  0.139934  0.00226705  0.0270686  0.000997083  0.0379401  0.00118045  0.0421271  0.00124388  0.00569285  0.00045726  0.0381972  0.00118444  0.00341571  0.000354192  0.00146912  0.000232288  7.34561e-05  5.19413e-05  0.000624377  0.000151434  0.0033281  0  0  0  0  0.301574  0.0033281  5
  0  0  0  0  0  0  0  0  144.311  1.35585  0.00705675  0.25717  0.00307333  72.3973  0.0515656  9.29201  0.0184737  27.4264  0.0317383  11.5514  0.0205976  3.68698  0.0116368  14.1204  0.0227731  2.91977  0.0103555  0.708006  0.00509938  0.0675796  0.00157546  0.527929  0.00440338  0.0728028  0  0  0  0  144.311  0.0728028  6
  0  0  317.616  0.108007  0  0  0  0  1503.57  10.6961  0.0198204  2.80595  0.0101517  596.21  0.147979  235.401  0.0929829  329.338  0.109981  125.133  0.0677931  41.2518  0.0389242  105.48  0.062242  47.3188  0.0416885  5.7648  0.0145509  0.635689  0.00483194  3.53427  0.0113933  0.234996  0  0  0  0  1503.57  0.234996  7
  0  0  317.616  0.108007  0  0  0  0  317.616  0.445548  0.00404526  0.184999  0.00260666  51.4568  0.0434731  133.589  0.0700462  73.5058  0.0519589  17.298  0.0252056  10.8539  0.0199661  7.71336  0.0168314  21.0144  0.0277816  1.01939  0.00611883  0.170271  0.00250074  0.364452  0.00365864  0.108007  0  0  0  0  317.616  0.108007  8
  0  0  0  0  0  0  0  0  40.7036  0.504239  0.00430345  0.0821606  0.00173712  21.1295  0.0278576  2.88903  0.0103009  6.36703  0.0152921  3.96696  0.0120706  0.863807  0.00563258  4.07869  0.0122394  0.526423  0.0043971  0.168214  0.0024856  0.0144341  0.000728105  0.113086  0.00203799  0.0386647  0  0  0  0  40.7036  0.0386647  9
  0  0  0  0  0  0  0  0  852.322  6.17938  0.0150651  1.46148  0.00732648  415.233  0.123494  57.8338  0.0460882  211.414  0.0881182  51.8139  0.0436236  21.4015  0.0280363  62.3965  0.0478717  19.0287  0.0264365  3.1231  0.01071  0.296248  0.00329858  2.14025  0.00886607  0.17693  0  0  0  0  852.322  0.17693  10
  0  0  0  0  0  0  0  0  110.941  1.49028  0.00739831  0.523338  0.0043842  31.5203  0.0340247  20.1792  0.0272239  9.72973  0.0189038  27.3813  0.0317121  3.02977  0.0105488  13.4361  0.0222145  2.72438  0.010003  0.560764  0.00453825  0.0622907  0.00151255  0.30319  0.003337  0.0638328  0  0  0  0  110.941  0.0638328  11
  0  0  0  0  117.026  0.06556  0  0  117.026  0.227897  0.00289313  0.0747048  0.00165643  21.8117  0.0283037  46.7254  0.0414262  26.0196  0.0309136  6.47842  0.0154253  3.79885  0.011812  3.78328  0.0117878  7.25886  0.016328  0.565098  0.00455576  0.0588383  0.00147004  0.222792  0.00286055  0.06556  0  0  0  0  117.026  0.06556  12
  0  0  0  0  0  0  0  0  0.781977  0.0104675  0.000620041  0.00146912  0.000232288  0.414072  0.00389975  0.0543208  0.00141248  0.128328  0.002171  0.0656697  0.00155304  0.0161971  0.000771289  0.0761739  0.00167264  0.00958602  0.00059336  0.0032688  0.000346492  0.00036728  0.000116144  0.00205677  0.000274847  0.00535915  0  0  0  0  0.781977  0.00535915  13
  0  0  0  0  0  0  0  0  0.000293824  0  0  0  0  0.000146912  7.34561e-05  7.34561e-05  5.19413e-05  0  0  3.6728e-05  3.6728e-05  3.6728e-05  3.6728e-05  0  0  0  0  0  0  0  0  0  0  0.000103883  0  0  0  0  0.000293824  0.000103883  14
  0  0  0  0  0  0  0  0  0.0635395  0.00172622  0.000251795  0.000514192  0.000137424  0.0162705  0.000773036  0.0162338  0.000772163  0.0078598  0.000537285  0.0126712  0.000682193  0.00437064  0.000400656  0.00264442  0.000311648  0.000697833  0.000160094  0.000146912  7.34561e-05  3.6728e-05  3.6728e-05  0.00036728  0.000116144  0.00152764  0  0  0  0  0.0635395  0.00152764  15
  0  0  0  0  0  0  0  0  0.00224041  0  0  0  0  0.000808017  0.00017227  0.000918201  0.00018364  0.00018364  8.21264e-05  0.000220368  8.99649e-05  3.6728e-05  3.6728e-05  3.6728e-05  3.6728e-05  3.6728e-05  3.6728e-05  0  0  0  0  0  0  0.000286855  0  0  0  0  0.00224041  0.000286855  16
  0  0  0  0  0  0  0  0  0.107319  0.00132221  0.000220368  0.000844745  0.000176141  0.024167  0.00094213  0.0299701  0.00104916  0.00980639  0.000600141  0.0253791  0.000965465  0.00664777  0.000494125  0.0057663  0.000460201  0.00264442  0.000311648  0.000293824  0.000103883  7.34561e-05  5.19413e-05  0.000404008  0.000121813  0.00198535  0  0  0  0  0.107319  0.00198535  17
  0  0  0  0  0  0  0  0  0.00356262  0.000146912  7.34561e-05  7.34561e-05  5.19413e-05  0.000734561  0.000164253  0.00146912  0.000232288  0.000293824  0.000103883  0.000697833  0.000160094  7.34561e-05  5.19413e-05  3.6728e-05  3.6728e-05  3.6728e-05  3.6728e-05  0  0  0  0  0  0  0.000361729  0  0  0  0  0.00356262  0.000361729  18
  0  0  0  0  0  0  0  0  0.129944  0.00451755  0.000407334  0.000550921  0.000142247  0.0332756  0.00110551  0.0381972  0.00118444  0.0124508  0.000676235  0.0273624  0.00100248  0.00716197  0.000512879  0.00385644  0.00037635  0.00102838  0.000194346  0.00110184  0.000201168  3.6728e-05  3.6728e-05  0.000404008  0.000121813  0.00218462  0  0  0  0  0.129944  0.00218462  19
  0  0  0  0  0  0  0  0  11.3455  0.165276  0.00246379  0.024718  0.000952808  5.2902  0.0139391  0.9236  0.00582426  1.49935  0.00742079  1.47981  0.00737228  0.243837  0.0029926  1.4433  0.00728077  0.168618  0.00248858  0.0582507  0.00146268  0.00547248  0.000448323  0.0431187  0.00125844  0.0204132  0  0  0  0  11.3455  0.0204132  20
  0  0  0  0  0  0  0  0  0.0519334  0.000881473  0.00017993  0.000293824  0.000103883  0.0114959  0.000649785  0.0135159  0.000704566  0.00466446  0.000413904  0.0139567  0.000715961  0.00238732  0.000296111  0.00257096  0.000307289  0.00179967  0.000257096  0.000257096  9.71732e-05  3.6728e-05  3.6728e-05  7.34561e-05  5.19413e-05  0.00138109  0  0  0  0  0.0519334  0.00138109  21
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  22
  0  0  0  0  0  0  0  0  176.024  2.43096  0.00944903  0.766514  0.0053059  58.6182  0.0463997  29.6677  0.0330096  18.3533  0.0259631  36.9336  0.0368307  5.21189  0.0138356  18.7232  0.0262234  3.87701  0.0119329  0.860575  0.00562203  0.088992  0.0018079  0.492156  0.00425158  0.0804053  0  0  0  0  176.024  0.0804053  23
  0  0  0  0  0  0  0  0  40.6154  0.524733  0.00439004  0.083593  0.0017522  21.1982  0.0279028  2.82696  0.0101896  6.30264  0.0152146  3.89306  0.0119576  0.868875  0.00564908  4.09499  0.0122638  0.52892  0.00440752  0.170896  0.00250533  0.0151687  0.000746402  0.107356  0.00198569  0.0386228  0  0  0  0  40.6154  0.0386228  24
  0  0  0  0  0  0  0  0  62.9568  0.890104  0.00571767  0.313547  0.00339352  18.396  0.0259933  12.069  0.021054  5.49426  0.0142054  15.3456  0.0237405  1.72063  0.00794956  6.85958  0.0158726  1.41344  0.00720506  0.280382  0.00320903  0.0303006  0.00105493  0.144011  0.00229983  0.0480862  0  0  0  0  62.9568  0.0480862  25
  0  0  0  0  0  0  0  0  11.4816  0.168692  0.00248912  0.0268115  0.000992337  5.44508  0.0141417  0.984642  0.00601365  1.54783  0.00753981  1.49854  0.00741879  0.247106  0.00301259  1.31571  0.0069515  0.161273  0.00243377  0.0499501  0.00135446  0.00503174  0.000429891  0.0309617  0.00106638  0.0205353  0  0  0  0  11.4816  0.0205353  26
  0  0  0  0  0  0  0  0  0.000293824  0  0  0  0  3.6728e-05  3.6728e-05  0  0  0  0  0.000220368  8.99649e-05  0  0  3.6728e-05  3.6728e-05  0  0  0  0  0  0  0  0  0.000103883  0  0  0  0  0.000293824  0.000103883  27
  0  0  0  0  0  0  0  0  0.00198331  0  0  0  0  0.000514192  0.000137424  0.000587649  0.000146912  0.000220368  8.99649e-05  0.000220368  8.99649e-05  0.000146912  7.34561e-05  0.00018364  8.21264e-05  3.6728e-05  3.6728e-05  0  0  0  0  7.34561e-05  5.19413e-05  0.000269895  0  0  0  0  0.00198331  0.000269895  28
  0  0  0  0  0  0  0  0  0.113159  0.00279133  0.000320188  0.000771289  0.000168309  0.0286479  0.00102576  0.0319901  0.00108394  0.0112021  0.000641428  0.0233958  0.000926974  0.00705178  0.000508919  0.00422372  0.000393864  0.00213023  0.000279712  0.000550921  0.000142247  3.6728e-05  3.6728e-05  0.00036728  0.000116144  0.00203865  0  0  0  0  0.113159  0.00203865  29
  0  0  0  0  0  0  0  0  1.93696  0.0332756  0.00110551  0.0118632  0.000660084  0.46707  0.00414181  0.541041  0.00445773  0.188415  0.00263061  0.431297  0.00398004  0.109192  0.0020026  0.0849887  0.00176677  0.0498767  0.00135347  0.0114591  0.000648746  0.000991657  0.000190844  0.00749252  0.000524581  0.0084345  0  0  0  0  1.93696  0.0084345  30
  0  0  0  0  0  0  0  0  7.14456  0.085613  0.00177325  0.0393725  0.00120253  1.6781  0.0078507  1.58639  0.00763316  0.59437  0.00467226  1.92995  0.00841922  0.255039  0.00306057  0.685345  0.00501711  0.222425  0.00285819  0.0398499  0.0012098  0.00532557  0.000442264  0.0227714  0.000914521  0.0161989  0  0  0  0  7.14456  0.0161989  31
  0  0  0  0  0  0  0  0  0.898147  0.011349  0.00064562  0.0057663  0.000460201  0.200682  0.0027149  0.228118  0.00289453  0.0757699  0.0016682  0.243103  0.00298809  0.0356997  0.00114507  0.0612624  0.00150002  0.0290519  0.00103297  0.00492156  0.000425158  0.000514192  0.000137424  0.00190986  0.00026485  0.00574345  0  0  0  0  0.898147  0.00574345  32
  0  0  0  0  0  0  0  0  11.6985  0.17534  0.00253769  0.0266278  0.000988933  5.38642  0.0140653  1.0239  0.00613237  1.53648  0.00751212  1.54875  0.00754205  0.263671  0.00311193  1.45425  0.00730833  0.173613  0.00252517  0.0597565  0.00148147  0.00561939  0.000454301  0.0440736  0.0012723  0.0207283  0  0  0  0  11.6985  0.0207283  33
  0  0  0  0  0  0  0  0  0.373157  0.0105042  0.000621127  0.00176295  0.000254459  0.100929  0.00192533  0.10798  0.00199146  0.0362506  0.00115387  0.0707749  0.00161227  0.0229183  0.000917466  0.0122672  0.000671229  0.00594994  0.000467472  0.0020935  0.000277291  0.00018364  8.21264e-05  0.00154258  0.000238025  0.00370207  0  0  0  0  0.373157  0.00370207  34
  0  0  0  0  0  0  0  0  0.00723542  0.000110184  6.36148e-05  0  0  0.00190986  0.00026485  0.00249751  0.000302867  0.000661105  0.000155824  0.00128548  0.000217286  0.00036728  0.000116144  0.000220368  8.99649e-05  0.000110184  6.36148e-05  7.34561e-05  5.19413e-05  0  0  0  0  0.000515503  0  0  0  0  0.00723542  0.000515503  35
  0  0  0  0  0  0  0  0  0.0163072  0.000330552  0.000110184  7.34561e-05  5.19413e-05  0.00422372  0.000393864  0.00525211  0.000439203  0.00172622  0.000251795  0.0030117  0.000332587  0.000661105  0.000155824  0.000661105  0.000155824  0.000257096  9.71732e-05  3.6728e-05  3.6728e-05  0  0  7.34561e-05  5.19413e-05  0.000773908  0  0  0  0  0.0163072  0.000773908  36
  0  0  0  0  0  0  0  0  1.52825  0.0314392  0.00107457  0.0100635  0.000607957  0.381788  0.00374464  0.431077  0.00397902  0.150438  0.00235059  0.326476  0.00346277  0.088588  0.00180379  0.0627315  0.00151789  0.0323207  0.00108953  0.0081169  0.000546001  0.000661105  0.000155824  0.00455428  0.000408986  0.00749198  0  0  0  0  1.52825  0.00749198  37
  0  0  0  0  0  0  0  0  8.37994  0.142652  0.00228896  0.0539902  0.00140817  2.01108  0.00859436  2.28871  0.00916841  0.812461  0.00546261  1.89289  0.00833799  0.472323  0.00416503  0.39927  0.00382942  0.224335  0.00287043  0.0451388  0.00128758  0.004591  0.000410632  0.0325043  0.00109262  0.0175436  0  0  0  0  8.37994  0.0175436  38
  0  0  0  0  0  0  0  0  0.00143239  7.34561e-05  5.19413e-05  0  0  0.000440736  0.00012723  0.000440736  0.00012723  0.000146912  7.34561e-05  0.000257096  9.71732e-05  7.34561e-05  5.19413e-05  0  0  0  0  0  0  0  0  0  0  0.000229367  0  0  0  0  0.00143239  0.000229367  39
  0  0  0  0  0  0  0  0  4.16338  0.0494359  0.00134747  0.0260402  0.000977959  0.949714  0.00590602  1.05296  0.00621876  0.340322  0.00353544  1.12744  0.00643496  0.155837  0.0023924  0.303043  0.00333619  0.12381  0.00213244  0.0215594  0.00088985  0.00235059  0.000293824  0.0108715  0.000631893  0.0123658  0  0  0  0  4.16338  0.0123658  40
  0  0  0  0  0  0  0  0  0.565391  0.00734561  0.000519413  0.00440736  0.000402335  0.133323  0.00221285  0.153229  0.0023723  0.0487748  0.00133843  0.143166  0.00229308  0.0254893  0.000967559  0.0299701  0.00104916  0.015389  0.000751804  0.00268115  0.000313804  0.000220368  8.99649e-05  0.00139567  0.000226407  0.00455694  0  0  0  0  0.565391  0.00455694  41
  0  0  0  0  0  0  0  0  101.962  1.48216  0.00737813  0.445548  0.00404526  32.1741  0.0343757  17.0969  0.0250587  9.3752  0.0185562  23.2122  0.0291982  2.63204  0.00983208  12.3765  0.0213205  2.31519  0.0092213  0.507471  0.00431722  0.0571856  0.00144925  0.288058  0.00325266  0.0611954  0  0  0  0  101.962  0.0611954  42
  0  0  0  0  0  0  0  0  0.00650086  0.000146912  7.34561e-05  0  0  0.00161603  0.000243626  0.00172622  0.000251795  0.000844745  0.000176141  0.00143239  0.000229367  0.000330552  0.000110184  0.00018364  8.21264e-05  7.34561e-05  5.19413e-05  7.34561e-05  5.19413e-05  3.6728e-05  3.6728e-05  3.6728e-05  3.6728e-05  0.000488635  0  0  0  0  0.00650086  0.000488635  43
  0  0  0  0  0  0  0  0  146.564  1.41105  0.00719898  0.271567  0.00315818  72.9768  0.0517716  9.92854  0.019096  27.6524  0.0318688  12.0243  0.021015  3.81601  0.0118387  14.2013  0.0228382  2.95855  0.0104241  0.721008  0.00514599  0.0684611  0.0015857  0.534466  0.00443056  0.0733691  0  0  0  0  146.564  0.0733691  44
  0  0  0  0  0  0  0  0  0.000587649  0  0  0  0  0.000146912  7.34561e-05  0.000293824  0.000103883  3.6728e-05  3.6728e-05  7.34561e-05  5.19413e-05  3.6728e-05  3.6728e-05  0  0  0  0  0  0  0  0  0  0  0.000146912  0  0  0  0  0.000587649  0.000146912  45
  0  0  0  0  0  0  0  0  41.1913  0.517939  0.00436152  0.0852458  0.00176944  21.2553  0.0279404  3.02863  0.0105468  6.41668  0.0153516  4.06649  0.0122211  0.891242  0.00572133  4.09653  0.0122661  0.533475  0.00442645  0.170565  0.0025029  0.0147647  0.000736395  0.114408  0.00204987  0.0388957  0  0  0  0  41.1913  0.0388957  46
  0  0  0  0  0  0  0  0  8.62029  0.130495  0.00218925  0.0618867  0.00150764  2.1379  0.0088612  2.36473  0.00931944  0.774998  0.00533518  2.06232  0.00870315  0.38715  0.00377084  0.444042  0.00403841  0.201049  0.00271738  0.0340836  0.00111885  0.00315861  0.000340602  0.0184742  0.000823724  0.0177934  0  0  0  0  8.62029  0.0177934  47
  80.6812  0.0544358  0  0  0  0  0  0  96.0314  0.444446  0.00404025  0.172805  0.00251929  26.7802  0.0313622  25.4258  0.0305588  24.8869  0.0302332  6.6073  0.015578  3.59244  0.0114867  3.06547  0.0106108  4.55126  0.012929  0.286772  0.0032454  0.0457264  0.00129593  0.172218  0.002515  0.0593889  0  0  0  0  96.0314  0.0593889  48
  0  0  0  0  0  0  0  0  3.6728e-05  0  0  0  0  3.6728e-05  3.6728e-05  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  3.6728e-05  0  0  0  0  3.6728e-05  3.6728e-05  49
  0  0  0  0  0  0  0  0  2.23802  0.0384175  0.00118786  0.0174825  0.000801311  0.568734  0.00457039  0.65644  0.00491017  0.202482  0.00272704  0.518967  0.00436585  0.0916364  0.00183456  0.0933259  0.0018514  0.0384543  0.00118842  0.00763943  0.000529699  0.000697833  0.000160094  0.00374626  0.000370935  0.00906632  0  0  0  0  2.23802  0.00906632  50
  0  0  0  0  0  0  0  0  121.746  1.64802  0.00778002  0.562049  0.00454345  35.5952  0.0361572  21.5807  0.0281534  10.8415  0.0199546  29.4776  0.0329037  3.26633  0.0109529  14.8293  0.0233378  2.92957  0.0103729  0.615562  0.00475483  0.0674694  0.00157417  0.332719  0.00349573  0.0668692  0  0  0  0  121.746  0.0668692  51
  0  0  0  0  0  0  0  0  68.4778  0.972889  0.00597765  0.335768  0.00351171  20.5698  0.0274862  12.8428  0.0217185  6.05315  0.0149104  16.4195  0.0245572  1.84386  0.00822929  7.43717  0.0165273  1.51044  0.00744819  0.304439  0.00334387  0.0325778  0.00109385  0.155323  0.00238845  0.0501503  0  0  0  0  68.4778  0.0501503  52
  0  0  0  0  0  0  0  0  0.33092  0.00389317  0.000378138  0.00260769  0.000309476  0.0766514  0.00167787  0.0852458  0.00176944  0.0264075  0.000984832  0.0922608  0.0018408  0.0103573  0.000616769  0.0232488  0.000924059  0.00844745  0.000557008  0.0011753  0.000207765  0.00018364  8.21264e-05  0.000440736  0.00012723  0.00348626  0  0  0  0  0.33092  0.00348626  53
  0  0  0  0  0  0  0  0  0.131633  0.00165276  0.000246379  0.000661105  0.000155824  0.0295661  0.00104207  0.0345611  0.00112666  0.0121937  0.000669217  0.0346345  0.00112786  0.00528884  0.000440736  0.00778634  0.000534768  0.00411354  0.000388693  0.000624377  0.000151434  7.34561e-05  5.19413e-05  0.000477464  0.000132425  0.00219878  0  0  0  0  0.131633  0.00219878  54
  0  0  0  0  0  0  0  0  861.795  6.2394  0.0151381  1.47683  0.00736486  419.735  0.124161  58.8033  0.0464729  213.697  0.0885926  52.2961  0.0438262  21.6376  0.0281906  63.0565  0.0481242  19.2273  0.0265741  3.1596  0.0107725  0.299517  0.00331673  2.16765  0.00892265  0.17791  0  0  0  0  861.795  0.17791  55
  0  0  0  0  0  0  0  0  11.4816  0.168692  0.00248912  0.0268115  0.000992337  5.44508  0.0141417  0.984642  0.00601365  1.54783  0.00753981  1.49854  0.00741879  0.247106  0.00301259  1.31571  0.0069515  0.161273  0.00243377  0.0499501  0.00135446  0.00503174  0.000429891  0.0309617  0.00106638  0.0205353  0  0  0  0  11.4816  0.0205353  56
  0  0  0  0  0  0  0  0  40.6154  0.524733  0.00439004  0.083593  0.0017522  21.1982  0.0279028  2.82696  0.0101896  6.30264  0.0152146  3.89306  0.0119576  0.868875  0.00564908  4.09499  0.0122638  0.52892  0.00440752  0.170896  0.00250533  0.0151687  0.000746402  0.107356  0.00198569  0.0386228  0  0  0  0  40.6154  0.0386228  57
  0  0  0  0  117.026  0.06556  0  0  117.026  0.227897  0.00289313  0.0747048  0.00165643  21.8117  0.0283037  46.7254  0.0414262  26.0196  0.0309136  6.47842  0.0154253  3.79885  0.011812  3.78328  0.0117878  7.25886  0.016328  0.565098  0.00455576  0.0588383  0.00147004  0.222792  0.00286055  0.06556  0  0  0  0  117.026  0.06556  58
  0  0  317.616  0.108007  0  0  0  0  317.616  0.445548  0.00404526  0.184999  0.00260666  51.4568  0.0434731  133.589  0.0700462  73.5058  0.0519589  17.298  0.0252056  10.8539  0.0199661  7.71336  0.0168314  21.0144  0.0277816  1.01939  0.00611883  0.170271  0.00250074  0.364452  0.00365864  0.108007  0  0  0  0  317.616  0.108007  59
  0  0  0  0  0  0  0  0  7.69933  0.137363  0.00224612  0.0549451  0.00142057  1.89377  0.00833993  2.20471  0.00899859  0.710541  0.0051085  1.77437  0.00807274  0.376022  0.00371625  0.330185  0.00348239  0.164578  0.00245858  0.0320268  0.00108457  0.00312188  0.000338616  0.0177029  0.000806346  0.0168161  0  0  0  0  7.69933  0.0168161  60
  0  0  0  0  0  0  0  0  0.33092  0.00389317  0.000378138  0.00260769  0.000309476  0.0766514  0.00167787  0.0852458  0.00176944  0.0264075  0.000984832  0.0922608  0.0018408  0.0103573  0.000616769  0.0232488  0.000924059  0.00844745  0.000557008  0.0011753  0.000207765  0.00018364  8.21264e-05  0.000440736  0.00012723  0.00348626  0  0  0  0  0.33092  0.00348626  61
  0  0  0  0  0  0  0  0  0.131633  0.00165276  0.000246379  0.000661105  0.000155824  0.0295661  0.00104207  0.0345611  0.00112666  0.0121937  0.000669217  0.0346345  0.00112786  0.00528884  0.000440736  0.00778634  0.000534768  0.00411354  0.000388693  0.000624377  0.000151434  7.34561e-05  5.19413e-05  0.000477464  0.000132425  0.00219878  0  0  0  0  0.131633  0.00219878  62
  0  0  0  0  0  0  380.82  0.118266  9.5552  0.00323207  0.00034454  0.00297497  0.000330552  0.504423  0.00430424  5.24803  0.0138834  1.39104  0.00714773  0.919009  0.00580977  0.291694  0.00327313  0.302419  0.00333275  0.814481  0.0054694  0.0592056  0.00147462  0.00550921  0.000449825  0.0131854  0.000695897  0.0187335  224.308  0.0907656  146.957  0.0734672  380.82  0.118266  63
  0  0  0  0  0  0  0  0  0.00242405  0.000110184  6.36148e-05  0  0  0.000550921  0.000142247  0.000624377  0.000151434  0.000330552  0.000110184  0.000550921  0.000142247  0.000146912  7.34561e-05  3.6728e-05  3.6728e-05  0  0  0  0  3.6728e-05  3.6728e-05  3.6728e-05  3.6728e-05  0.00029838  0  0  0  0  0.00242405  0.00029838  64
  0  0  0  0  0  0  0  0  3.6728e-05  0  0  0  0  3.6728e-05  3.6728e-05  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  3.6728e-05  0  0  0  0  3.6728e-05  3.6728e-05  65
  0  0  0  0  0  0  0  0  3.6728e-05  0  0  0  0  0  0  3.6728e-05  3.6728e-05  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  3.6728e-05  0  0  0  0  3.6728e-05  3.6728e-05  66
  0  0  0  0  0  0  380.82  0.118266  9.5552  0.00323207  0.00034454  0.00297497  0.000330552  0.504423  0.00430424  5.24803  0.0138834  1.39104  0.00714773  0.919009  0.00580977  0.291694  0.00327313  0.302419  0.00333275  0.814481  0.0054694  0.0592056  0.00147462  0.00550921  0.000449825  0.0131854  0.000695897  0.0187335  224.308  0.0907656  146.957  0.0734672  380.82  0.118266  67
  80.6812  0.0544358  317.616  0.108007  117.026  0.06556  380.82  0.118266  1982.53  14.8189  0.0233296  3.98826  0.0121029  743.74  0.165276  348.768  0.113179  412.535  0.123092  184.71  0.0823653  55.6908  0.0452262  139.952  0.0716949  64.9397  0.0488376  7.87137  0.0170029  0.865313  0.00563748  4.65557  0.0130763  0.269842  224.308  0.0907656  146.957  0.0734672  2353.8  0.294025  68
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  69
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  70
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  71
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  72
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  73
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  74
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  75
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  76
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  77
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  78
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  79
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  80
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  81
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  82
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  83
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  84
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  85
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  86
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  87
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  88
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  89
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  90
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  91
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  92
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  93
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  94
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  95
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  96
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  97
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  98
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  99
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  100
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  101
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  102
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  103
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  104
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  105
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  106
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  107
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  108
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  109
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  110
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  111
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  112
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  113
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  114
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  115
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  116
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  117
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  118
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  119
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  120
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  121
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  122
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  123
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  124
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  125
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  126
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  127
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  128
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  129
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  130
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  131
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  132
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  133
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  134
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  135
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  136
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  137


==> tables/nikrant_sn-modes.txt <==
  1alpha  1alpha_MCstatUnc  1n  1n_MCstatUnc  1p  1p_MCstatUnc  Xg  Xg_MCstatUnc  continuum  continuum-0neg  continuum-0neg_MCstatUnc  continuum-0pos  continuum-0pos_MCstatUnc  continuum-1neg  continuum-1neg_MCstatUnc  continuum-1pos  continuum-1pos_MCstatUnc  continuum-2neg  continuum-2neg_MCstatUnc  continuum-2pos  continuum-2pos_MCstatUnc  continuum-3neg  continuum-3neg_MCstatUnc  continuum-3pos  continuum-3pos_MCstatUnc  continuum-4neg  continuum-4neg_MCstatUnc  continuum-4pos  continuum-4pos_MCstatUnc  continuum-5neg  continuum-5neg_MCstatUnc  continuum-5pos  continuum-5pos_MCstatUnc  continuum_MCstatUnc  discrete-F  discrete-F_MCstatUnc  discrete-GT  discrete-GT_MCstatUnc  tot  tot_MCstatUnc  x
  0.565098  0.000276467  0  0  1.32104  0.000422707  28.1548  0.00195145  2.25881  0.00584992  2.81292e-05  8.30486e-05  3.35157e-06  0.102248  0.000117601  2.01865  0.000522531  0.120578  0.000127707  0.00621242  2.89876e-05  0.000655192  9.41383e-06  0.00335752  2.13104e-05  0.00113076  1.23671e-05  3.25973e-05  2.09977e-06  1.6231e-06  4.68549e-07  1.93419e-05  1.61745e-06  0.000552742  12.0003  0.00127403  15.8192  0.00146277  30.0783  0.00201701  1
  0.565098  0.000276467  0  0  0  0  0  0  0.565098  0.00180002  1.56034e-05  2.70517e-05  1.91284e-06  0.0349708  6.87757e-05  0.480746  0.000255  0.0448902  7.79216e-05  0.00140249  1.37731e-05  0.000218307  5.43395e-06  0.000732289  9.9523e-06  0.000300679  6.37726e-06  4.32827e-06  7.65137e-07  1.35258e-07  1.35258e-07  5.00456e-06  8.22745e-07  0.000276467  0  0  0  0  0.565098  0.000276467  2
  0  0  0  0  0  0  0  0  0.00119947  7.93967e-05  3.27705e-06  8.1155e-07  3.31314e-07  0.000758664  1.01299e-05  9.33283e-05  3.55295e-06  0.000140533  4.35985e-06  6.62766e-05  2.99407e-06  2.97568e-06  6.34418e-07  5.54559e-05  2.73877e-06  2.02888e-06  5.23853e-07  0  0  0  0  0  0  1.27373e-05  0  0  0  0  0.00119947  1.27373e-05  3
  0  0  0  0  0  0  0  0  0.0154803  0.00015974  4.64825e-06  4.05775e-07  2.34274e-07  0.00304372  2.02901e-05  0.00977161  3.63551e-05  0.00231725  1.77039e-05  7.54742e-05  3.19508e-06  1.13617e-05  1.23966e-06  9.2652e-05  3.54005e-06  7.16869e-06  9.84696e-07  2.70517e-07  1.91284e-07  0  0  6.76292e-07  3.02447e-07  4.57585e-05  0  0  0  0  0.0154803  4.57585e-05  4
  0  0  0  0  0  0  0  0  7.00638e-05  2.29939e-06  5.57685e-07  0  0  4.36885e-05  2.43089e-06  5.81611e-06  8.86948e-07  1.32553e-05  1.33899e-06  2.70517e-06  6.04894e-07  0  0  2.29939e-06  5.57685e-07  0  0  0  0  0  0  0  0  3.07843e-06  0  0  0  0  7.00638e-05  3.07843e-06  5
  0  0  0  0  0  0  0  0  0.0668588  0.00170561  1.51887e-05  1.86657e-05  1.58893e-06  0.0364648  7.02294e-05  0.00734642  3.15225e-05  0.0182795  4.97238e-05  0.00127914  1.31535e-05  0.000131336  4.21477e-06  0.00150948  1.42888e-05  0.000112941  3.90848e-06  5.81611e-06  8.86948e-07  5.41033e-07  2.70517e-07  4.46353e-06  7.77e-07  9.50958e-05  0  0  0  0  0.0668588  9.50958e-05  6
  0  0  4.39325  0.000770859  0  0  0  0  5.20364  0.0189543  5.06333e-05  0.000309606  6.47123e-06  0.462672  0.000250161  4.25145  0.000758317  0.432994  0.000242004  0.0186632  5.0243e-05  0.00216927  1.71293e-05  0.0133773  4.2537e-05  0.00293105  1.9911e-05  8.22371e-05  3.33515e-06  3.51672e-06  6.89685e-07  3.53024e-05  2.18517e-06  0.000838949  0  0  0  0  5.20364  0.000838949  7
  0  0  4.39325  0.000770859  0  0  0  0  4.39325  0.00589794  2.82444e-05  0.000115916  3.95963e-06  0.122343  0.000128639  4.05493  0.000740583  0.193901  0.000161947  0.0095138  3.58723e-05  0.00105961  1.19717e-05  0.00351564  2.18064e-05  0.00192716  1.61451e-05  3.48967e-05  2.17257e-06  2.29939e-06  5.57685e-07  1.00091e-05  1.16354e-06  0.000770859  0  0  0  0  4.39325  0.000770859  8
  0  0  0  0  0  0  0  0  0.0144538  0.000532512  8.48686e-06  4.73404e-06  8.00199e-07  0.00900645  3.49027e-05  0.00116309  1.25426e-05  0.0030164  2.01988e-05  0.00034315  6.81278e-06  2.28587e-05  1.75836e-06  0.000345856  6.83958e-06  1.73131e-05  1.53027e-06  4.05775e-07  2.34274e-07  0  0  1.08207e-06  3.82568e-07  4.42154e-05  0  0  0  0  0.0144538  4.42154e-05  9
  0  0  0  0  0  0  0  0  0.730958  0.0104199  3.75417e-05  0.000168261  4.77061e-06  0.296551  0.000200277  0.187947  0.000159441  0.219477  0.000172297  0.00687031  3.04839e-05  0.000938693  1.12679e-05  0.00766753  3.2204e-05  0.000861325  1.07936e-05  3.80076e-05  2.26734e-06  5.41033e-07  2.70517e-07  1.83951e-05  1.57737e-06  0.000314433  0  0  0  0  0.730958  0.000314433  10
  0  0  0  0  0  0  0  0  0.00628667  0.000464071  7.92272e-06  4.59878e-06  7.88685e-07  0.00339106  2.14166e-05  0.00070145  9.74048e-06  0.000653163  9.39924e-06  0.00061272  9.1036e-06  2.11003e-05  1.68938e-06  0.00041619  7.50288e-06  1.90714e-05  1.6061e-06  2.02888e-06  5.23853e-07  0  0  1.21733e-06  4.05775e-07  2.91603e-05  0  0  0  0  0.00628667  2.91603e-05  11
  0  0  0  0  1.32104  0.000422707  0  0  1.32104  0.00283691  1.95887e-05  4.13891e-05  2.36606e-06  0.0464723  7.92829e-05  1.20448  0.000403628  0.0611845  9.0971e-05  0.00336726  2.13413e-05  0.000333953  6.72086e-06  0.00165475  1.49606e-05  0.000640719  9.30927e-06  2.12356e-05  1.69478e-06  9.46809e-07  3.5786e-07  9.33283e-06  1.12354e-06  0.000422707  0  0  0  0  1.32104  0.000422707  12
  0  0  0  0  0  0  0  0  0.00031921  9.33283e-06  1.12354e-06  1.35258e-07  1.35258e-07  0.000189226  5.0591e-06  3.43556e-05  2.15566e-06  7.34453e-05  3.15184e-06  5.68085e-06  8.76574e-07  2.70517e-07  1.91284e-07  6.35714e-06  9.27285e-07  4.05775e-07  2.34274e-07  0  0  0  0  0  0  6.57083e-06  0  0  0  0  0.00031921  6.57083e-06  13
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  14
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  15
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  16
  0  0  0  0  0  0  0  0  2.70517e-07  0  0  0  0  0  0  0  0  1.35258e-07  1.35258e-07  1.35258e-07  1.35258e-07  0  0  0  0  0  0  0  0  0  0  0  0  1.91284e-07  0  0  0  0  2.70517e-07  1.91284e-07  17
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  18
  0  0  0  0  0  0  0  0  1.35258e-07  0  0  0  0  1.35258e-07  1.35258e-07  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  1.35258e-07  0  0  0  0  1.35258e-07  1.35258e-07  19
  0  0  0  0  0  0  0  0  0.00271504  0.000149325  4.49416e-06  5.41033e-07  2.70517e-07  0.00176079  1.54325e-05  0.000171237  4.81261e-06  0.00044757  7.78059e-06  8.9e-05  3.46958e-06  4.73404e-06  8.00199e-07  8.80532e-05  3.45108e-06  3.51672e-06  6.89685e-07  2.70517e-07  1.91284e-07  0  0  0  0  1.91633e-05  0  0  0  0  0.00271504  1.91633e-05  20
  0  0  0  0  0  0  0  0  1.21733e-06  2.70517e-07  1.91284e-07  0  0  2.70517e-07  1.91284e-07  2.70517e-07  1.91284e-07  0  0  4.05775e-07  2.34274e-07  0  0  0  0  0  0  0  0  0  0  0  0  4.05775e-07  0  0  0  0  1.21733e-06  4.05775e-07  21
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  22
  0  0  0  0  0  0  0  0  0.0204202  0.00102188  1.17566e-05  7.84499e-06  1.0301e-06  0.0122387  4.06865e-05  0.0017915  1.55665e-05  0.00351077  2.17913e-05  0.000983328  1.15327e-05  4.63936e-05  2.50502e-06  0.000777736  1.02565e-05  3.63845e-05  2.2184e-06  2.97568e-06  6.34418e-07  2.70517e-07  1.91284e-07  2.43465e-06  5.73853e-07  5.25548e-05  0  0  0  0  0.0204202  5.25548e-05  23
  0  0  0  0  0  0  0  0  0.0139894  0.000549555  8.62159e-06  3.2462e-06  6.62628e-07  0.00879545  3.44914e-05  0.0010565  1.19541e-05  0.00284584  1.96195e-05  0.000340716  6.78857e-06  2.44818e-05  1.81972e-06  0.000355324  6.93257e-06  1.59605e-05  1.46928e-06  9.46809e-07  3.5786e-07  2.70517e-07  1.91284e-07  1.08207e-06  3.82568e-07  4.34992e-05  0  0  0  0  0.0139894  4.34992e-05  24
  0  0  0  0  0  0  0  0  0.00363994  0.000276603  6.11661e-06  1.6231e-06  4.68549e-07  0.00203631  1.6596e-05  0.000412673  7.47111e-06  0.000359381  6.97204e-06  0.000322726  6.60692e-06  1.35258e-05  1.35258e-06  0.000205187  5.26814e-06  1.01444e-05  1.17137e-06  8.1155e-07  3.31314e-07  0  0  9.46809e-07  3.5786e-07  2.21886e-05  0  0  0  0  0.00363994  2.21886e-05  25
  0  0  0  0  0  0  0  0  0.00288276  0.000146891  4.45737e-06  8.1155e-07  3.31314e-07  0.00187671  1.59324e-05  0.000157982  4.62259e-06  0.000524667  8.42411e-06  8.56185e-05  3.40303e-06  5.41033e-06  8.55449e-07  8.02082e-05  3.29376e-06  3.78723e-06  7.1572e-07  6.76292e-07  3.02447e-07  0  0  0  0  1.97463e-05  0  0  0  0  0.00288276  1.97463e-05  26
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  27
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  28
  0  0  0  0  0  0  0  0  1.35258e-07  0  0  0  0  0  0  1.35258e-07  1.35258e-07  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  1.35258e-07  0  0  0  0  1.35258e-07  1.35258e-07  29
  0  0  0  0  0  0  0  0  6.22188e-06  9.46809e-07  3.5786e-07  0  0  1.35258e-06  4.27725e-07  1.6231e-06  4.68549e-07  5.41033e-07  2.70517e-07  1.48784e-06  4.48601e-07  0  0  2.70517e-07  1.91284e-07  0  0  0  0  0  0  0  0  9.17367e-07  0  0  0  0  6.22188e-06  9.17367e-07  30
  0  0  0  0  0  0  0  0  0.000172049  9.19757e-06  1.11537e-06  0  0  7.85851e-05  3.26026e-06  2.81337e-05  1.95072e-06  1.42021e-05  1.38599e-06  2.71869e-05  1.91762e-06  8.1155e-07  3.31314e-07  1.31201e-05  1.33214e-06  6.76292e-07  3.02447e-07  1.35258e-07  1.35258e-07  0  0  0  0  4.824e-06  0  0  0  0  0.000172049  4.824e-06  31
  0  0  0  0  0  0  0  0  1.13617e-05  4.05775e-07  2.34274e-07  0  0  4.59878e-06  7.88685e-07  2.84043e-06  6.19832e-07  1.21733e-06  4.05775e-07  2.02888e-06  5.23853e-07  0  0  1.35258e-07  1.35258e-07  1.35258e-07  1.35258e-07  0  0  0  0  0  0  1.23966e-06  0  0  0  0  1.13617e-05  1.23966e-06  32
  0  0  0  0  0  0  0  0  0.00271531  0.000149325  4.49416e-06  5.41033e-07  2.70517e-07  0.00176079  1.54325e-05  0.000171372  4.81451e-06  0.00044757  7.78059e-06  8.91353e-05  3.47222e-06  4.73404e-06  8.00199e-07  8.80532e-05  3.45108e-06  3.51672e-06  6.89685e-07  2.70517e-07  1.91284e-07  0  0  0  0  1.91643e-05  0  0  0  0  0.00271531  1.91643e-05  33
  0  0  0  0  0  0  0  0  1.35258e-07  0  0  0  0  0  0  0  0  0  0  1.35258e-07  1.35258e-07  0  0  0  0  0  0  0  0  0  0  0  0  1.35258e-07  0  0  0  0  1.35258e-07  1.35258e-07  34
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  35
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  36
  0  0  0  0  0  0  0  0  4.19301e-06  2.70517e-07  1.91284e-07  0  0  1.6231e-06  4.68549e-07  9.46809e-07  3.5786e-07  2.70517e-07  1.91284e-07  9.46809e-07  3.5786e-07  0  0  0  0  1.35258e-07  1.35258e-07  0  0  0  0  0  0  7.53087e-07  0  0  0  0  4.19301e-06  7.53087e-07  37
  0  0  0  0  0  0  0  0  3.51672e-05  1.08207e-06  3.82568e-07  0  0  1.52842e-05  1.43782e-06  7.30395e-06  9.93942e-07  3.2462e-06  6.62628e-07  6.22188e-06  9.17367e-07  1.35258e-07  1.35258e-07  1.48784e-06  4.48601e-07  4.05775e-07  2.34274e-07  0  0  0  0  0  0  2.18098e-06  0  0  0  0  3.51672e-05  2.18098e-06  38
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  39
  0  0  0  0  0  0  0  0  7.37158e-05  3.65198e-06  7.02823e-07  0  0  2.74574e-05  1.92714e-06  1.6231e-05  1.48168e-06  5.81611e-06  8.86948e-07  1.55547e-05  1.45048e-06  4.05775e-07  2.34274e-07  4.19301e-06  7.53087e-07  4.05775e-07  2.34274e-07  0  0  0  0  0  0  3.15764e-06  0  0  0  0  7.37158e-05  3.15764e-06  40
  0  0  0  0  0  0  0  0  7.03343e-06  5.41033e-07  2.70517e-07  1.35258e-07  1.35258e-07  2.70517e-06  6.04894e-07  1.89362e-06  5.0609e-07  6.76292e-07  3.02447e-07  9.46809e-07  3.5786e-07  0  0  1.35258e-07  1.35258e-07  0  0  0  0  0  0  0  0  9.75362e-07  0  0  0  0  7.03343e-06  9.75362e-07  41
  0  0  0  0  0  0  0  0  0.00818638  0.000615426  9.12368e-06  4.19301e-06  7.53087e-07  0.0048175  2.55266e-05  0.000737293  9.98625e-06  0.000934365  1.12419e-05  0.000598924  9.00053e-06  2.42112e-05  1.80963e-06  0.000432692  7.65017e-06  1.77188e-05  1.5481e-06  2.43465e-06  5.73853e-07  1.35258e-07  1.35258e-07  1.48784e-06  4.48601e-07  3.32758e-05  0  0  0  0  0.00818638  3.32758e-05  42
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  43
  0  0  0  0  0  0  0  0  0.066862  0.00170561  1.51887e-05  1.86657e-05  1.58893e-06  0.0364661  7.02306e-05  0.0073475  3.15248e-05  0.0182798  4.97241e-05  0.00127981  1.3157e-05  0.000131336  4.21477e-06  0.00150948  1.42888e-05  0.000112941  3.90848e-06  5.81611e-06  8.86948e-07  5.41033e-07  2.70517e-07  4.46353e-06  7.77e-07  9.50981e-05  0  0  0  0  0.066862  9.50981e-05  44
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  45
  0  0  0  0  0  0  0  0  0.014454  0.000532512  8.48686e-06  4.73404e-06  8.00199e-07  0.00900658  3.49029e-05  0.00116309  1.25426e-05  0.0030164  2.01988e-05  0.00034315  6.81278e-06  2.28587e-05  1.75836e-06  0.000345856  6.83958e-06  1.73131e-05  1.53027e-06  4.05775e-07  2.34274e-07  0  0  1.08207e-06  3.82568e-07  4.42156e-05  0  0  0  0  0.014454  4.42156e-05  46
  0  0  0  0  0  0  0  0  0.000104149  6.62766e-06  9.46809e-07  2.70517e-07  1.91284e-07  4.9234e-05  2.58057e-06  1.90714e-05  1.6061e-06  8.92705e-06  1.09884e-06  1.47432e-05  1.41214e-06  1.35258e-07  1.35258e-07  3.92249e-06  7.28389e-07  1.08207e-06  3.82568e-07  0  0  1.35258e-07  1.35258e-07  0  0  3.75327e-06  0  0  0  0  0.000104149  3.75327e-06  47
  0.565098  0.000276467  0  0  0  0  0  0  0.565199  0.00180624  1.56304e-05  2.73222e-05  1.92238e-06  0.0350087  6.88129e-05  0.480768  0.000255006  0.0448998  7.79299e-05  0.00142129  1.38651e-05  0.000219119  5.44404e-06  0.000737429  9.98716e-06  0.00030122  6.38299e-06  4.59878e-06  7.88685e-07  1.35258e-07  1.35258e-07  5.13982e-06  8.33789e-07  0.000276492  0  0  0  0  0.565199  0.000276492  48
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  49
  0  0  0  0  0  0  0  0  1.89362e-05  1.35258e-06  4.27725e-07  0  0  8.52128e-06  1.07358e-06  4.59878e-06  7.88685e-07  1.21733e-06  4.05775e-07  2.84043e-06  6.19832e-07  0  0  4.05775e-07  2.34274e-07  0  0  0  0  0  0  0  0  1.6004e-06  0  0  0  0  1.89362e-05  1.6004e-06  50
  0  0  0  0  0  0  0  0  0.00780535  0.000552801  8.64702e-06  5.54559e-06  8.66076e-07  0.00433895  2.42256e-05  0.000829134  1.059e-05  0.000867141  1.083e-05  0.000684678  9.62333e-06  2.43465e-05  1.81468e-06  0.000478003  8.04077e-06  2.15061e-05  1.70554e-06  2.02888e-06  5.23853e-07  0  0  1.21733e-06  4.05775e-07  3.24921e-05  0  0  0  0  0.00780535  3.24921e-05  51
  0  0  0  0  0  0  0  0  0.00439346  0.000315423  6.53173e-06  2.43465e-06  5.73853e-07  0.00255205  1.85792e-05  0.000457173  7.86362e-06  0.000455009  7.84499e-06  0.000356812  6.94707e-06  1.50137e-05  1.42504e-06  0.000226423  5.53403e-06  1.12264e-05  1.23226e-06  8.1155e-07  3.31314e-07  0  0  1.08207e-06  3.82568e-07  2.43773e-05  0  0  0  0  0.00439346  2.43773e-05  52
  0  0  0  0  0  0  0  0  5.68085e-06  2.70517e-07  1.91284e-07  0  0  1.89362e-06  5.0609e-07  1.75836e-06  4.87681e-07  5.41033e-07  2.70517e-07  9.46809e-07  3.5786e-07  0  0  2.70517e-07  1.91284e-07  0  0  0  0  0  0  0  0  8.76574e-07  0  0  0  0  5.68085e-06  8.76574e-07  53
  0  0  0  0  0  0  0  0  1.6231e-06  1.35258e-07  1.35258e-07  0  0  5.41033e-07  2.70517e-07  2.70517e-07  1.91284e-07  0  0  4.05775e-07  2.34274e-07  0  0  2.70517e-07  1.91284e-07  0  0  0  0  0  0  0  0  4.68549e-07  0  0  0  0  1.6231e-06  4.68549e-07  54
  0  0  0  0  0  0  0  0  0.746438  0.0105796  3.78284e-05  0.000168667  4.77636e-06  0.299595  0.000201303  0.197718  0.000163533  0.221794  0.000173204  0.00694579  3.06509e-05  0.000950055  1.13359e-05  0.00776018  3.2398e-05  0.000868494  1.08384e-05  3.82781e-05  2.2754e-06  5.41033e-07  2.70517e-07  1.90714e-05  1.6061e-06  0.000317745  0  0  0  0  0.746438  0.000317745  55
  0  0  0  0  0  0  0  0  0.00288276  0.000146891  4.45737e-06  8.1155e-07  3.31314e-07  0.00187671  1.59324e-05  0.000157982  4.62259e-06  0.000524667  8.42411e-06  8.56185e-05  3.40303e-06  5.41033e-06  8.55449e-07  8.02082e-05  3.29376e-06  3.78723e-06  7.1572e-07  6.76292e-07  3.02447e-07  0  0  0  0  1.97463e-05  0  0  0  0  0.00288276  1.97463e-05  56
  0  0  0  0  0  0  0  0  0.0139894  0.000549555  8.62159e-06  3.2462e-06  6.62628e-07  0.00879545  3.44914e-05  0.0010565  1.19541e-05  0.00284584  1.96195e-05  0.000340716  6.78857e-06  2.44818e-05  1.81972e-06  0.000355324  6.93257e-06  1.59605e-05  1.46928e-06  9.46809e-07  3.5786e-07  2.70517e-07  1.91284e-07  1.08207e-06  3.82568e-07  4.34992e-05  0  0  0  0  0.0139894  4.34992e-05  57
  0  0  0  0  1.32104  0.000422707  0  0  1.32104  0.00283691  1.95887e-05  4.13891e-05  2.36606e-06  0.0464723  7.92829e-05  1.20448  0.000403628  0.0611845  9.0971e-05  0.00336726  2.13413e-05  0.000333953  6.72086e-06  0.00165475  1.49606e-05  0.000640719  9.30927e-06  2.12356e-05  1.69478e-06  9.46809e-07  3.5786e-07  9.33283e-06  1.12354e-06  0.000422707  0  0  0  0  1.32104  0.000422707  58
  0  0  4.39325  0.000770859  0  0  0  0  4.39325  0.00589794  2.82444e-05  0.000115916  3.95963e-06  0.122343  0.000128639  4.05493  0.000740583  0.193901  0.000161947  0.0095138  3.58723e-05  0.00105961  1.19717e-05  0.00351564  2.18064e-05  0.00192716  1.61451e-05  3.48967e-05  2.17257e-06  2.29939e-06  5.57685e-07  1.00091e-05  1.16354e-06  0.000770859  0  0  0  0  4.39325  0.000770859  59
  0  0  0  0  0  0  0  0  3.78723e-05  2.43465e-06  5.73853e-07  2.70517e-07  1.91284e-07  1.21733e-05  1.28317e-06  1.00091e-05  1.16354e-06  3.38146e-06  6.76292e-07  7.43921e-06  1.0031e-06  1.35258e-07  1.35258e-07  1.48784e-06  4.48601e-07  4.05775e-07  2.34274e-07  0  0  1.35258e-07  1.35258e-07  0  0  2.26331e-06  0  0  0  0  3.78723e-05  2.26331e-06  60
  0  0  0  0  0  0  0  0  5.68085e-06  2.70517e-07  1.91284e-07  0  0  1.89362e-06  5.0609e-07  1.75836e-06  4.87681e-07  5.41033e-07  2.70517e-07  9.46809e-07  3.5786e-07  0  0  2.70517e-07  1.91284e-07  0  0  0  0  0  0  0  0  8.76574e-07  0  0  0  0  5.68085e-06  8.76574e-07  61
  0  0  0  0  0  0  0  0  1.6231e-06  1.35258e-07  1.35258e-07  0  0  5.41033e-07  2.70517e-07  2.70517e-07  1.91284e-07  0  0  4.05775e-07  2.34274e-07  0  0  2.70517e-07  1.91284e-07  0  0  0  0  0  0  0  0  4.68549e-07  0  0  0  0  1.6231e-06  4.68549e-07  62
  0  0  0  0  0  0  28.1548  0.00195145  0.335262  0.000115781  3.95732e-06  6.89818e-06  9.65938e-07  0.00394616  2.31031e-05  0.322004  0.000208695  0.00789976  3.26881e-05  0.000765833  1.01777e-05  5.43739e-05  2.71192e-06  0.000305819  6.43153e-06  0.000154195  4.56685e-06  5.27508e-06  8.44688e-07  5.41033e-07  2.70517e-07  3.11094e-06  6.48676e-07  0.000212948  12.0003  0.00127403  15.8192  0.00146277  28.1548  0.00195145  63
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  64
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  65
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  66
  0  0  0  0  0  0  28.1548  0.00195145  0.335262  0.000115781  3.95732e-06  6.89818e-06  9.65938e-07  0.00394616  2.31031e-05  0.322004  0.000208695  0.00789976  3.26881e-05  0.000765833  1.01777e-05  5.43739e-05  2.71192e-06  0.000305819  6.43153e-06  0.000154195  4.56685e-06  5.27508e-06  8.44688e-07  5.41033e-07  2.70517e-07  3.11094e-06  6.48676e-07  0.000212948  12.0003  0.00127403  15.8192  0.00146277  28.1548  0.00195145  67
  0.565098  0.000276467  4.39325  0.000770859  1.32104  0.000422707  28.1548  0.00195145  7.48291  0.0258285  5.9106e-05  0.000400771  7.36258e-06  0.577171  0.000279405  6.2719  0.000921046  0.557087  0.000274501  0.0258664  5.91494e-05  0.00287099  1.9706e-05  0.0175141  4.86716e-05  0.0040986  2.35451e-05  0.00011781  3.99184e-06  5.54559e-06  8.66076e-07  5.7079e-05  2.77856e-06  0.00100605  12.0003  0.00127403  15.8192  0.00146277  35.3024  0.00218517  68
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  69
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  70
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  71
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  72
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  73
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  74
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  75
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  76
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  77
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  78
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  79
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  80
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  81
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  82
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  83
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  84
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  85
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  86
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  87
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  88
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  89
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  90
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  91
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  92
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  93
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  94
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  95
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  96
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  97
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  98
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  99
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  100
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  101
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  102
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  103
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  104
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  105
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  106
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  107
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  108
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  109
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  110
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  111
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  112
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  113
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  114
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  115
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  116
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  117
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  118
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  119
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  120
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  121
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  122
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  123
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  124
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  125
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  126
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  127
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  128
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  129
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  130
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  131
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  132
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  133
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  134
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  135
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  136
  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  137

